Enhancing User Experience in On-Device Machine Learning with Gated Compression Layers

On-device machine learning (ODML) enables powerful edge applications, but power consumption remains a key challenge for resource-constrained devices. To address this, developers often face a trade-off between model accuracy and power consumption, employing either computationally intensive models on high-power cores or pared-down models on low-power cores. Both approaches typically lead to a compromise in user experience (UX). This work focuses on the use of Gated Compression (GC) layer to enhance ODML model performance while conserving power and maximizing cost-efficiency, especially for always-on use cases. GC layers dynamically regulate data flow by selectively gating activations of neurons within the neural network and effectively filtering out non-essential inputs, which reduces power needs without compromising accuracy, and enables more efficient execution on heterogeneous compute cores. These improvements enhance UX through prolonged battery life, improved device responsiveness, and greater user comfort. In this work, we have integrated GC layers into vision and speech domain models including the transformer-based ViT model. Our experiments demonstrate theoretical power efficiency gains ranging from 158x to 30,000x for always-on scenarios. This substantial improvement empowers ODML applications with enhanced UX benefits.

==> figs/more_plots.tikz <==

\begin{figure}[h]
    \centering
    \includegraphics[width=0.5\textwidth]{figs/vit-roc.pdf}
    \caption{Gating Performance on ViT-L/16 model for person, dog and cat detection task. This graph stratifies the gating performance by the depth at which the GC layer is introduced, comparing various configurations where GC layers are inserted between 5\% to 50\% depth of the baseline network. The correct gating results (i.e., blue line) are highlighted by setting the incorrect gating rate (i.e., false negative rate) to a strict threshold of 1\%.}
    \label{fig:vit-gating-performance}
\end{figure}

% \begin{figure}[t!]
%     \centering
%     \includegraphics[width=0.495\textwidth]{figs/ImageNet_2012_person_dog_cat_roc.pdf}
%     \caption{Gating Performance on ViT-L/16  model after Tuning Hyperparameters. In this figure, we demonstrates that adjusting alpha (i.e., weight of the gate loss)\cite{li2023gcl} enhances gating accuracy from 44.4\% (see Figure \ref{fig:vit-gating-performance}, $\textcolor{orange}\blacktriangle$ GCL @5\% Depth) to 54.5\%. }
%     \label{fig:vit-gating-performance-improved}
% \end{figure}


\begin{figure}[h]
    \centering
    \includegraphics[width=0.5\textwidth]{figs/IncorrectlyGatedRate.png}
    \caption{Gating Performance on ViT-L/16 model after Tuning Hyperparameters and Incorrectly Gating Rate.}
    \label{fig:vit-alpha-gating-performance-bar}
\end{figure}

\begin{figure}%[t!]
    \centering
    \includegraphics[width=0.975\textwidth]{figs/ImageNet_2012_vit.pdf}
    \caption{Performance Impact of GC layer on the ViT-L/16. This figure illustrates the precision, recall, gating performance, and activation sparsity at various depths of GC layer integration within the Vision Transformers architecture, indicating the GC layer's influence on the overall model performance for the person, dog and cat detection task.}
    \label{fig:vit-overall-performance}
\end{figure}
